Formation of misaligned second-generation discs through flyby encounters

Observations reveal protoplanetary discs being perturbed by flyby candidates. We simulate a scenario where an unbound perturber, i.e., a flyby, undergoes an inclined grazing encounter, capturing material and forming a second-generation protoplanetary disc. We run $N$--body and three-dimensional hydrodynamical simulations of a parabolic flyby grazing a particle disc and a gas-rich protoplanetary disc, respectively. In both our $N$--body and hydrodynamic simulations, we find that the captured, second-generation disc forms at a tilt twice the initial flyby tilt. This relationship is robust to variations in the flyby's tilt, position angle, periastron, and mass. We extend this concept by also simulating the case where the flyby has a disc of material prior to the encounter but we do not find the same trend. An inclined disc with respect to the primary disc around a misaligned flyby is tilted by a few degrees, remaining close to its initial disc tilt. Therefore, if a disc is present around the flyby before the encounter, the disc may not tilt up to twice the perturber tilt depending on the balance between the angular momentum of the circumsecondary disc and captured particles. In the case where the perturber has no initial disc, analyzing the orientation of these second-generation discs can give information about the orbital properties of the flyby encounter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
